Evolution and structure of technological systems - An innovation output network

This study examines the network of supply and use of significant innovations across industries in Sweden, 1970-2013. It is found that 30% of innovation patterns can be predicted by network stimulus from backward and forward linkages. The network is hierarchical, characterized by hubs that connect diverse industries in closely knitted communities. To explain the network structure, a preferential weight assignment process is proposed as an adaptation of the classical preferential attachment process to weighted directed networks. The network structure is strongly predicted by this process where historical technological linkages and proximities matter, while human capital flows and economic input-output flows have conflicting effects on link formation. The results are consistent with the idea that innovations emerge in closely connected communities, but suggest that the transformation of technological systems are shaped by technological requirements, imbalances and opportunities that are not straightforwardly related to other proximities.

==> Q.txt <==
x deg Freq
1 0 1
2 1 0.742857142857143
3 2 0.695238095238095
4 3 0.647619047619048
5 4 0.638095238095238
6 5 0.628571428571429
7 6 0.619047619047619
8 7 0.6
9 8 0.59047619047619
10 9 0.561904761904762
11 11 0.533333333333333
12 12 0.523809523809524
13 13 0.514285714285714
14 16 0.495238095238095
15 17 0.466666666666667
16 19 0.438095238095238
17 20 0.428571428571429
18 23 0.419047619047619
19 25 0.4
20 27 0.39047619047619
21 29 0.380952380952381
22 30 0.371428571428571
23 31 0.361904761904762
24 34 0.352380952380952
25 35 0.333333333333333
26 36 0.323809523809524
27 37 0.314285714285714
28 39 0.304761904761905
29 42 0.285714285714286
30 46 0.276190476190476
31 50 0.266666666666666
32 51 0.257142857142857
33 54 0.247619047619047
34 59 0.219047619047619
35 64 0.209523809523809
36 66 0.2
37 73 0.180952380952381
38 74 0.161904761904762
39 75 0.152380952380952
40 77 0.133333333333333
41 97 0.123809523809524
42 100 0.114285714285714
43 108 0.104761904761905
44 109 0.0952380952380951
45 112 0.0857142857142855
46 113 0.0666666666666665
47 135 0.057142857142857
48 147 0.0476190476190474
49 157 0.0380952380952379
50 179 0.0285714285714284
51 204 0.0190476190476189
52 329 0.00952380952380935


==> Q2.txt <==
x deg Freq
1 0 1
2 1 0.0930612244897959
3 2 0.0482539682539683
4 3 0.0282086167800454
5 4 0.0214965986394558
6 5 0.0152380952380952
7 6 0.0126077097505669
8 7 0.0105215419501134
9 8 0.0089795918367347
10 9 0.00770975056689343
11 10 0.00625850340136055
12 11 0.00526077097505669
13 12 0.00444444444444445
14 13 0.00380952380952381
15 14 0.0035374149659864
16 15 0.00326530612244898
17 16 0.00299319727891157
18 17 0.00253968253968254
19 18 0.00226757369614513
20 19 0.00208616780045352
21 20 0.00190476190476191
22 22 0.0018140589569161
23 24 0.00163265306122449
24 25 0.00154195011337869
25 26 0.00145124716553288
26 27 0.00136054421768708
27 28 0.00126984126984127
28 31 0.00117913832199547
29 34 0.00108843537414966
30 35 0.000997732426303859
31 36 0.000907029478458054
32 37 0.000816326530612249
33 38 0.000725623582766444
34 40 0.000634920634920639
35 42 0.000544217687074834
36 44 0.000453514739229029
37 49 0.000272108843537419
38 63 0.000181405895691614
39 84 9.07029478458092e-05


==> Qin.txt <==
x deg Freq
1 0 1
2 1 0.952380952380952
3 2 0.904761904761905
4 3 0.857142857142857
5 4 0.819047619047619
6 5 0.780952380952381
7 6 0.752380952380952
8 7 0.742857142857143
9 8 0.695238095238095
10 9 0.647619047619048
11 10 0.628571428571428
12 11 0.609523809523809
13 12 0.561904761904762
14 13 0.552380952380952
15 14 0.533333333333333
16 15 0.495238095238095
17 16 0.476190476190476
18 17 0.466666666666666
19 19 0.419047619047619
20 20 0.4
21 21 0.39047619047619
22 22 0.371428571428571
23 24 0.352380952380952
24 25 0.342857142857143
25 26 0.314285714285714
26 27 0.304761904761905
27 32 0.295238095238095
28 35 0.276190476190476
29 37 0.266666666666666
30 38 0.247619047619047
31 39 0.238095238095238
32 41 0.228571428571428
33 43 0.209523809523809
34 46 0.2
35 47 0.180952380952381
36 50 0.171428571428571
37 53 0.161904761904762
38 57 0.152380952380952
39 64 0.142857142857143
40 75 0.123809523809524
41 86 0.114285714285714
42 90 0.104761904761905
43 93 0.095238095238095
44 108 0.0857142857142855
45 132 0.076190476190476
46 134 0.0666666666666665
47 149 0.0571428571428569
48 169 0.0476190476190474
49 177 0.0380952380952379
50 204 0.0285714285714284
51 278 0.0190476190476188
52 430 0.00952380952380931


==> clusteringcolor.txt <==
Indname	deg	C	ICTdeg	ICTC
10	29	0.571428571428571	NaN	NaN
17.1900005340576	48	0.419326241134752	NaN	NaN
20	26	0.821538461538462	NaN	NaN
50	9	0.861111111111111	NaN	NaN
100	3	1	NaN	NaN
110	21	0.857142857142857	NaN	NaN
120	2	1	NaN	NaN
130	23	0.794466403162055	NaN	NaN
140	14	0.791208791208791	NaN	NaN
150	44	0.412262156448203	NaN	NaN
200	44	0.600422832980972	NaN	NaN
210	75	0.365405405405405	NaN	NaN
220	25	0.753333333333333	NaN	NaN
230	20	0.88421052631579	NaN	NaN
241.242004394531	91	0.303540903540904	NaN	NaN
243	80	0.336075949367089	NaN	NaN
244	39	0.51417004048583	NaN	NaN
245.246994018555	88	0.307471264367816	NaN	NaN
251	48	0.517730496453901	NaN	NaN
252	110	0.261884904086739	NaN	NaN
260	57	0.447368421052632	NaN	NaN
270	90	0.288389513108614	NaN	NaN
281	54	0.478686233403215	NaN	NaN
282.282989501953	38	0.756756756756757	NaN	NaN
284.285003662109	71	0.393963782696177	NaN	NaN
286	89	0.328907048008172	NaN	NaN
287	94	0.300388927018989	NaN	NaN
291	98	0.311803071744162	NaN	NaN
293	37	0.777777777777778	NaN	NaN
294	77	0.379357484620643	NaN	NaN
296	42	0.537746806039489	NaN	NaN
297	34	0.853832442067736	NaN	NaN
311	74	0.384302110329508	NaN	NaN
312	31	0.759139784946237	NaN	NaN
313	36	0.679365079365079	NaN	NaN
314	44	0.635306553911205	NaN	NaN
315	36	0.703174603174603	NaN	NaN
316	49	0.46343537414966	NaN	NaN
321	NaN	NaN	70	0.35527950310559
322	NaN	NaN	81	0.355246913580247
323	NaN	NaN	31	0.498924731182796
331	NaN	NaN	29	0.571428571428571
332	NaN	NaN	99	0.323850752422181
333	NaN	NaN	71	0.459959758551308
334	NaN	NaN	90	0.325593008739076
335	17	0.75	NaN	NaN
341	62	0.554204124801692	NaN	NaN
342	41	0.69390243902439	NaN	NaN
343	43	0.524916943521595	NaN	NaN
351	51	0.579607843137255	NaN	NaN
352	33	0.674242424242424	NaN	NaN
353	43	0.63344407530454	NaN	NaN
354	35	0.705882352941177	NaN	NaN
355	31	0.767741935483871	NaN	NaN
361	21	0.638095238095238	NaN	NaN
362.365997314453	41	0.44390243902439	NaN	NaN
370	23	0.743083003952569	NaN	NaN
400	31	0.735483870967742	NaN	NaN
410	4	1	NaN	NaN
450	51	0.646274509803922	NaN	NaN
500	15	0.885714285714286	NaN	NaN
510	19	0.532163742690059	NaN	NaN
520	12	0.893939393939394	NaN	NaN
550	11	0.854545454545454	NaN	NaN
600	31	0.802150537634409	NaN	NaN
610	20	0.857894736842105	NaN	NaN
620	16	0.775	NaN	NaN
630	18	0.875816993464052	NaN	NaN
640	13	0.628205128205128	NaN	NaN
650	7	0.904761904761905	NaN	NaN
660	2	1	NaN	NaN
670	1	NaN	NaN	NaN
700	17	0.544117647058823	NaN	NaN
710	3	0.666666666666667	NaN	NaN
720	NaN	NaN	87	0.398289227479284
730	36	0.377777777777778	NaN	NaN
740	89	0.3255873340143	NaN	NaN
751	10	0.888888888888889	NaN	NaN
752	35	0.712605042016807	NaN	NaN
800	7	0.666666666666667	NaN	NaN
850	29	0.761083743842365	NaN	NaN
900	25	0.84	NaN	NaN
910	1	NaN	NaN	NaN
920	15	0.657142857142857	NaN	NaN
930	1	NaN	NaN	NaN
29210	48	0.545212765957447	NaN	NaN
29220	NaN	NaN	102	0.293535235876529
29230	97	0.287585910652921	NaN	NaN
29240	98	0.284451925099937	NaN	NaN
29510	36	0.7	NaN	NaN
29520	41	0.609756097560976	NaN	NaN
29530	41	0.632926829268293	NaN	NaN
29540	35	0.734453781512605	NaN	NaN
29550	31	0.791397849462366	NaN	NaN
29561	33	0.759469696969697	NaN	NaN
29569	NaN	NaN	108	0.262893734856352
30010	20	0.689473684210526	NaN	NaN
30020	NaN	NaN	90	0.317103620474407


==> relprob.txt <==
 m w x 
 1  0.1 8.15616721915269e-05
 2  0.2 0.0001520948930644
 3  0.3 0.000189150677492958
 4  0.4 0.000222007529376175
 5  0.5 0.000285458463048548
 6  0.6 0.000281788498275001
 7  0.7 0.000406382477019058
 8  0.8 0.00041453615617511
 9  0.9 0.000345747101153669
 10  1 0.000445198782977174
 11  1.1 0.000322144260906378
 12  1.2 0.000493055808471776
 13  1.3 0.000526393096338181
 14  1.4 0.000617712447226043
 15  1.5 0.00076180065996111
 16  1.6 0.000732460447649758
 17  1.7 0.000774924174260288
 18  1.8 0.000703577328707869
 19  1.9 0.000647829084638096
 20  2 0.00116115766900876
 21  2.1 0.00107415951193414
 22  2.2 0.00122830742136127
 23  2.3 0.00131552344337194
 24  2.4 0.00083429436914198
 25  2.5 0.00135371563630703
 26  2.6 0.00111444316757452
 27  2.7 0.00140089123819694
 28  2.8 0.00107320228794669
 29  2.9 0.00101222872897914
 30  3 0.0015251413839204
 31  3.1 0.000823903512874884
 32  3.2 0.00150377775462402
 33  3.3 0.00140897992997423
 34  3.4 0.000917774954965959
 35  3.5 0.00113061974317336
 36  3.6 0.00208593502579986
 37  3.7 0.000970508076152915
 38  3.8 0.00291958943828298
 39  3.9 0.000347884823618781
 40  4 0.00194806506278456
 41  4.1 0.00201961124928304
 42  4.2 0.00164039878905948
 43  4.3 0.00128706222559201
 44  4.4 0.00152796311158454
 45  4.5 0.00147304985894619
 46  4.6 0.000290214542239424
 47  4.7 0.00223928938537617
 48  4.8 0.00138576773672619
 49  4.9 0.0018907188814843
 50  5 0.00173790278603081
 51  5.1 0.00255097628438047
 52  5.2 0.00170054836364995
 53  5.3 0.00141448614886031
 54  5.4 0.00192509500171851
 55  5.5 0.00289281644601969
 56  5.6 0.00227625246625394
 57  5.7 0.00174764795652167
 58  5.8 0.00247226925833285
 59  5.9 0.00293844720969597
 60  6 0.00357503465219008
 61  6.1 0.0024975492968224
 62  6.2 0.0012438492516854
 63  6.3 0.00489429690475975
 64  6.4 0.00168255884605257
 65  6.5 0.00387415574659826
 66  6.6 0.00182095264317468
 67  6.7 0.00360111026093364
 68  6.8 0.0027618022274454
 69  6.9 0.0021102338574738
 70  7 0.00321434982895349
 71  7.1 0.00619520413290177
 72  7.2 0.00434748195659588
 73  7.3 0.00411176843815209
 74  7.4 0.00302417592611164
 75  7.5 0.00335465773502226
 76  7.6 0.00383141761024793
 77  7.7 0
 78  7.8 0.00150849023890315
 79  7.9 0.000573394470848143
 80  8 0.00409385357925203
 81  8.1 0.00596326942156468
 82  8.2 0.00321432594757746
 83  8.3 0.00343720083124936
 84  8.4 0.00241436903659058
 85  8.5 0.00508199290572
 86  8.6 0.00151023913058452
 87  8.7 0.00200658887624741
 88  8.8 0.00481692039673882
 89  8.9 0.00458152972472211
 90  9 0.00396854808140132
 91  9.1 0.00593361494441827
 92  9.2 0.00153234735626029
 93  9.3 0.00345818282221444
 94  9.4 0.00435461623904606
 95  9.5 0.0021867876756005
 96  9.6 0.000461640243884176
 97  9.7 0
 98  9.8 0.00400651849728699
 99  9.9 0
 100  10 0.00436217693079795
 101  10.1 0.00948813331446477
 102  10.2 0.00223080083154715
 103  10.3 0.00857937048810224
 104  10.4 0.00360821760259569
 105  10.5 0.00283382860943675
 106  10.6 0.00434782588854432
 107  10.7 NaN
 108  10.8 0.00422872333438136
 109  10.9 0.00413553268564018
 110  11 0.00495196963232514
 111  11.1 0.00454545440152287
 112  11.2 0
 113  11.3 0
 114  11.4 NaN
 115  11.5 0.00446009403094649
 116  11.6 NaN
 117  11.7 0
 118  11.8 0.00660465840095033
 119  11.9 0.00296918773092329
 120  12 0.00215041008072369
 121  12.1 0.00529100559651852
 122  12.2 0.00331951068857541
 123  12.3 0.00547261694446206
 124  12.4 0.0033942325236766
 125  12.5 0.00201899046078324
 126  12.6 NaN
 127  12.7 NaN
 128  12.8 0.000555555569007993
 129  12.9 NaN
 130  13 0.0044809889302335
 131  13.1 0.0147677226923406
 132  13.2 0.00325011963454577
 133  13.3 0.00396825419738889
 134  13.4 0.00959282275289297
 135  13.5 0.00975960255083111
 136  13.6 0
 137  13.7 NaN
 138  13.8 0.0110304022673517
 139  13.9 0
 140  14 0.00525828289727752
 141  14.1 0.00998781574890018
 142  14.2 0.00698514355589514
 143  14.3 0.00550091061741114
 144  14.4 0.00897966177118095
 145  14.5 0.00326059514191002
 146  14.6 NaN
 147  14.7 NaN
 148  14.8 0.00493808949573172
 149  14.9 NaN
 150  15 0.00552042247727513
 151  15.1 0
 152  15.2 0.0139249643310904
 153  15.3 0
 154  15.4 NaN
 155  15.5 0.00361488932477576
 156  15.6 NaN
 157  15.7 NaN
 158  15.8 0.00604797311825678
 159  15.9 0.00549450563266873
 160  16 0.00127782238996588
 161  16.1 0
 162  16.2 0.00456621001164118
 163  16.3 0.00668023026082665
 164  16.4 0.00471698120236397
 165  16.5 0
 166  16.6 NaN
 167  16.7 0.0188679248094559
 168  16.8 0.00872453142073937
 169  16.9 NaN
 170  17 0.00518514149423156
 171  17.1 0.00468601821921766
 172  17.2 0.00852272752672434
 173  17.3 0.0119047621265054
 174  17.4 NaN
 175  17.5 0.0106382975354791
 176  17.6 0.0117647061124444
 177  17.7 0
 178  17.8 0
 179  17.9 0
 180  18 0.00284090917557478
 181  18.1 0
 182  18.2 0.00392156870414813
 183  18.3 0.00574712641537189
 184  18.4 0
 185  18.5 0
 186  18.6 0
 187  18.7 0
 188  18.8 0
 189  18.9 NaN
 190  19 0.00666666682809591
 191  19.1 0
 192  19.2 0.000573394470848143
 193  19.3 0
 194  19.4 NaN
 195  19.5 0.00943152482310931
 196  19.6 NaN
 197  19.7 NaN
 198  19.8 0.00421455944888294
 199  19.9 0.0023809524718672
 200  20 0.00806451588869095
 201  20.1 0.0222222208976746
 202  20.2 0
 203  20.3 0.00423728814348578
 204  20.4 0
 205  20.5 NaN
 206  20.6 NaN
 207  20.7 NaN
 208  20.8 0.0177188804373145
 209  20.9 NaN
 210  21 0.00986590081204971
 211  21.1 0
 212  21.2 NaN
 213  21.3 NaN
 214  21.4 NaN
 215  21.5 0.0111050987616181
 216  21.6 NaN
 217  21.7 0
 218  21.8 0.0190070350654423
 219  21.9 0.0344827584922314
 220  22 0.036363635212183
 221  22.1 0.028028134489432
 222  22.2 NaN
 223  22.3 0
 224  22.4 NaN
 225  22.5 0.0139345681915681
 226  22.6 0
 227  22.7 NaN
 228  22.8 0.00387596897780895
 229  22.9 NaN
 230  23 0.00957187246531248
 231  23.1 0
 232  23.2 NaN
 233  23.3 0
 234  23.4 NaN
 235  23.5 0.00534999603405595
 236  23.6 NaN
 237  23.7 NaN
 238  23.8 0.00248273896674315
 239  23.9 NaN
 240  24 0.0131899355910718
 241  24.1 0
 242  24.2 NaN
 243  24.3 NaN
 244  24.4 NaN
 245  24.5 0.00574712641537189
 246  24.6 0
 247  24.7 NaN
 248  24.8 NaN
 249  24.9 NaN
 250  25 0.0065734990251561
 251  25.1 NaN
 252  25.2 NaN
 253  25.3 0.0029411765281111
 254  25.4 NaN
 255  25.5 0.0139921722002327
 256  25.6 NaN
 257  25.7 0
 258  25.8 0.0136986300349236
 259  25.9 NaN
 260  26 0.00700844847597182
 261  26.1 0.0146507952983181
 262  26.2 NaN
 263  26.3 0
 264  26.4 NaN
 265  26.5 0.0224316925741732
 266  26.6 NaN
 267  26.7 NaN
 268  26.8 0.00927811171859503
 269  26.9 NaN
 270  27 NaN
 271  27.1 0.00458715576678514
 272  27.2 NaN
 273  27.3 0
 274  27.4 NaN
 275  27.5 NaN
 276  27.6 NaN
 277  27.7 NaN
 278  27.8 0
 279  27.9 NaN
 280  28 0
 281  28.1 0
 282  28.2 NaN
 283  28.3 0.0341880358755589
 284  28.4 NaN
 285  28.5 0.00434578340500593
 286  28.6 NaN
 287  28.7 NaN
 288  28.8 0
 289  28.9 NaN
 290  29 0
 291  29.1 0.0322580635547638
 292  29.2 NaN
 293  29.3 0
 294  29.4 NaN
 295  29.5 0.0142816135970255
 296  29.6 NaN
 297  29.7 NaN
 298  29.8 0.0141336657106876
 299  29.9 NaN
 300  30 0.0109242656268179
 301  30.1 0
 302  30.2 NaN
 303  30.3 0.00539861097931862
 304  30.4 NaN
 305  30.5 0.0566037744283676
 306  30.6 0.0122267981059849
 307  30.7 0.0116279069334269
 308  30.8 0
 309  30.9 NaN
 310  31 0.0178571436554193
 311  31.1 NaN
 312  31.2 NaN
 313  31.3 0.0108695654198527
 314  31.4 NaN
 315  31.5 NaN
 316  31.6 NaN
 317  31.7 0.0101010100916028
 318  31.8 NaN
 319  31.9 NaN
 320  32 0.0133475018665195
 321  32.1 NaN
 322  32.2 NaN
 323  32.3 0.00434782588854432
 324  32.4 NaN
 325  32.5 0.0227272734045982
 326  32.6 0.0566037744283676
 327  32.7 NaN
 328  32.8 NaN
 329  32.9 NaN
 330  33 NaN
 331  33.1 NaN
 332  33.2 NaN
 333  33.3 0.0109890112653375
 334  33.4 NaN
 335  33.5 0.0183241715033849
 336  33.6 NaN
 337  33.7 0.00446428591385484
 338  33.8 0.0129310349002481
 339  33.9 NaN
 340  34 NaN
 341  34.1 NaN
 342  34.2 NaN
 343  34.3 0.00760056613944471
 344  34.4 NaN
 345  34.5 0.0142857143655419
 346  34.6 0.034902598708868
 347  34.7 0.0121812152210623
 348  34.8 0.0103092780336738
 349  34.9 NaN
 350  35 0.00821274301658074
 351  35.1 NaN
 352  35.2 0.00716447527520359
 353  35.3 NaN
 354  35.4 NaN
 355  35.5 0.00549450563266873
 356  35.6 NaN
 357  35.7 NaN
 358  35.8 NaN
 359  35.9 NaN
 360  36 NaN
 361  36.1 NaN
 362  36.2 NaN
 363  36.3 NaN
 364  36.4 NaN
 365  36.5 0
 366  36.6 NaN
 367  36.7 NaN
 368  36.8 NaN
 369  36.9 NaN
 370  37 NaN
 371  37.1 NaN
 372  37.2 NaN
 373  37.3 0
 374  37.4 NaN
 375  37.5 0.0166666675359011
 376  37.6 0.0058823530562222
 377  37.7 NaN
 378  37.8 NaN
 379  37.9 0.0689655169844627
 380  38 NaN
 381  38.1 NaN
 382  38.2 NaN
 383  38.3 0.00343642601122459
 384  38.4 NaN
 385  38.5 0.0121829337440431
 386  38.6 NaN
 387  38.7 NaN
 388  38.8 NaN
 389  38.9 NaN
 390  39 NaN
 391  39.1 NaN
 392  39.2 NaN
 393  39.3 NaN
 394  39.4 NaN
 395  39.5 0.00290697673335671
 396  39.6 NaN
 397  39.7 NaN
 398  39.8 0.0399999991059303
 399  39.9 NaN
 400  40 NaN
 401  40.1 NaN
 402  40.2 0.0215838514268398
 403  40.3 NaN
 404  40.4 NaN
 405  40.5 0.0267857145518064
 406  40.6 NaN
 407  40.7 NaN
 408  40.8 0.0324486307799816
 409  40.9 NaN
 410  41 NaN
 411  41.1 NaN
 412  41.2 NaN
 413  41.3 NaN
 414  41.4 NaN
 415  41.5 0.00887277871370316
 416  41.6 NaN
 417  41.7 NaN
 418  41.8 0
 419  41.9 NaN
 420  42 NaN
 421  42.1 0.00892857151726882
 422  42.2 NaN
 423  42.3 NaN
 424  42.4 NaN
 425  42.5 NaN
 426  42.6 NaN
 427  42.7 NaN
 428  42.8 0.0133333336561918
 429  42.9 NaN
 430  43 NaN
 431  43.1 0.0109890112653375
 432  43.2 NaN
 433  43.3 NaN
 434  43.4 0.00471698120236397
 435  43.5 NaN
 436  43.6 NaN
 437  43.7 0.00711542344652116
 438  43.8 0.0428571440279484
 439  43.9 NaN
 440  44 NaN
 441  44.1 NaN
 442  44.2 NaN
 443  44.3 NaN
 444  44.4 NaN
 445  44.5 NaN
 446  44.6 NaN
 447  44.7 NaN
 448  44.8 0.0235294122248888
 449  44.9 NaN
 450  45 NaN
 451  45.1 NaN
 452  45.2 NaN
 453  45.3 NaN
 454  45.4 NaN
 455  45.5 NaN
 456  45.6 NaN
 457  45.7 NaN
 458  45.8 0.0305335770050685
 459  45.9 NaN
 460  46 NaN
 461  46.1 NaN
 462  46.2 NaN
 463  46.3 NaN
 464  46.4 NaN
 465  46.5 NaN
 466  46.6 NaN
 467  46.7 NaN
 468  46.8 0
 469  46.9 NaN
 470  47 NaN
 471  47.1 NaN
 472  47.2 NaN
 473  47.3 NaN
 474  47.4 NaN
 475  47.5 NaN
 476  47.6 NaN
 477  47.7 NaN
 478  47.8 0.0118077322840691
 479  47.9 NaN
 480  48 NaN
 481  48.1 NaN
 482  48.2 NaN
 483  48.3 NaN
 484  48.4 NaN
 485  48.5 NaN
 486  48.6 NaN
 487  48.7 NaN
 488  48.8 NaN
 489  48.9 NaN
 490  49 NaN
 491  49.1 NaN
 492  49.2 NaN
 493  49.3 NaN
 494  49.4 NaN
 495  49.5 NaN
 496  49.6 NaN
 497  49.7 NaN
 498  49.8 NaN
 499  49.9 NaN
 500  50 NaN
 501  50.1 NaN
 502  50.2 NaN
 503  50.3 NaN
 504  50.4 NaN
 505  50.5 NaN
 506  50.6 NaN
 507  50.7 NaN
 508  50.8 NaN
 509  50.9 NaN
 510  51 NaN
 511  51.1 NaN
 512  51.2 NaN
 513  51.3 NaN
 514  51.4 NaN
 515  51.5 NaN
 516  51.6 NaN
 517  51.7 NaN
 518  51.8 0
 519  51.9 NaN
 520  52 NaN
 521  52.1 NaN
 522  52.2 NaN
 523  52.3 NaN
 524  52.4 NaN
 525  52.5 NaN
 526  52.6 NaN
 527  52.7 NaN
 528  52.8 0.0188679248094559
 529  52.9 NaN
 530  53 NaN
 531  53.1 NaN
 532  53.2 NaN
 533  53.3 NaN
 534  53.4 NaN
 535  53.5 NaN
 536  53.6 NaN
 537  53.7 NaN
 538  53.8 NaN
 539  53.9 NaN
 540  54 NaN
 541  54.1 NaN
 542  54.2 NaN
 543  54.3 NaN
 544  54.4 NaN
 545  54.5 NaN
 546  54.6 NaN
 547  54.7 NaN
 548  54.8 0.0113636367022991
 549  54.9 NaN
 550  55 NaN
 551  55.1 NaN
 552  55.2 NaN
 553  55.3 NaN
 554  55.4 NaN
 555  55.5 NaN
 556  55.6 NaN
 557  55.7 NaN
 558  55.8 NaN
 559  55.9 NaN
 560  56 NaN
 561  56.1 NaN
 562  56.2 NaN
 563  56.3 NaN
 564  56.4 NaN
 565  56.5 NaN
 566  56.6 NaN
 567  56.7 NaN
 568  56.8 NaN
 569  56.9 NaN
 570  57 NaN
 571  57.1 NaN
 572  57.2 NaN
 573  57.3 NaN
 574  57.4 NaN
 575  57.5 NaN
 576  57.6 NaN
 577  57.7 NaN
 578  57.8 0.0119047621265054
 579  57.9 NaN
 580  58 NaN
 581  58.1 NaN
 582  58.2 NaN
 583  58.3 NaN
 584  58.4 NaN
 585  58.5 NaN
 586  58.6 NaN
 587  58.7 NaN
 588  58.8 0.0344827584922314
 589  58.9 NaN
 590  59 NaN
 591  59.1 NaN
 592  59.2 NaN
 593  59.3 NaN
 594  59.4 NaN
 595  59.5 NaN
 596  59.6 NaN
 597  59.7 NaN
 598  59.8 NaN
 599  59.9 NaN
 600  60 NaN
 601  60.1 NaN
 602  60.2 NaN
 603  60.3 NaN
 604  60.4 NaN
 605  60.5 NaN
 606  60.6 NaN
 607  60.7 NaN
 608  60.8 NaN
 609  60.9 NaN
 610  61 NaN
 611  61.1 NaN
 612  61.2 NaN
 613  61.3 NaN
 614  61.4 NaN
 615  61.5 NaN
 616  61.6 NaN
 617  61.7 NaN
 618  61.8 NaN
 619  61.9 NaN
 620  62 NaN
 621  62.1 NaN
 622  62.2 NaN
 623  62.3 NaN
 624  62.4 NaN
 625  62.5 NaN
 626  62.6 NaN
 627  62.7 NaN
 628  62.8 0.0652173906564713
 629  62.9 NaN
 630  63 NaN
 631  63.1 NaN
 632  63.2 NaN
 633  63.3 NaN
 634  63.4 NaN
 635  63.5 NaN
 636  63.6 NaN
 637  63.7 NaN
 638  63.8 NaN
 639  63.9 NaN
 640  64 NaN
 641  64.1 NaN
 642  64.2 NaN
 643  64.3 0.0214285720139742
 644  64.4 NaN
 645  64.5 NaN
 646  64.6 NaN
 647  64.7 NaN
 648  64.8 NaN
 649  64.9 NaN
 650  65 NaN
 651  65.1 NaN
 652  65.2 NaN
 653  65.3 0.0166666675359011
 654  65.4 NaN
 655  65.5 NaN
 656  65.6 NaN
 657  65.7 NaN
 658  65.8 NaN
 659  65.9 NaN
 660  66 NaN
 661  66.1 NaN
 662  66.2 NaN
 663  66.3 NaN
 664  66.4 NaN
 665  66.5 NaN
 666  66.6 NaN
 667  66.7 NaN
 668  66.8 NaN
 669  66.9 NaN
 670  67 NaN
 671  67.1 NaN
 672  67.2 NaN
 673  67.3 0.0410958901047707
 674  67.4 NaN
 675  67.5 NaN
 676  67.6 NaN
 677  67.7 NaN
 678  67.8 NaN
 679  67.9 NaN
 680  68 NaN
 681  68.1 NaN
 682  68.2 NaN
 683  68.3 NaN
 684  68.4 NaN
 685  68.5 NaN
 686  68.6 NaN
 687  68.7 NaN
 688  68.8 NaN
 689  68.9 NaN
 690  69 NaN
 691  69.1 NaN
 692  69.2 NaN
 693  69.3 NaN
 694  69.4 NaN
 695  69.5 NaN
 696  69.6 NaN
 697  69.7 NaN
 698  69.8 NaN
 699  69.9 NaN
 700  70 NaN
 701  70.1 NaN
 702  70.2 NaN
 703  70.3 NaN
 704  70.4 NaN
 705  70.5 NaN
 706  70.6 NaN
 707  70.7 NaN
 708  70.8 NaN
 709  70.9 NaN
 710  71 NaN
 711  71.1 NaN
 712  71.2 NaN
 713  71.3 0.0313810867567857
 714  71.4 NaN
 715  71.5 NaN
 716  71.6 NaN
 717  71.7 NaN
 718  71.8 NaN
 719  71.9 NaN
 720  72 NaN
 721  72.1 NaN
 722  72.2 NaN
 723  72.3 NaN
 724  72.4 NaN
 725  72.5 NaN
 726  72.6 NaN
 727  72.7 NaN
 728  72.8 NaN
 729  72.9 NaN
 730  73 NaN
 731  73.1 NaN
 732  73.2 NaN
 733  73.3 0.060606062412262
 734  73.4 NaN
 735  73.5 NaN
 736  73.6 NaN
 737  73.7 NaN
 738  73.8 NaN
 739  73.9 NaN
 740  74 NaN
 741  74.1 NaN
 742  74.2 NaN
 743  74.3 0.0196072931090991
 744  74.4 NaN
 745  74.5 NaN
 746  74.6 NaN
 747  74.7 NaN
 748  74.8 NaN
 749  74.9 NaN
 750  75 NaN
 751  75.1 NaN
 752  75.2 NaN
 753  75.3 NaN
 754  75.4 NaN
 755  75.5 NaN
 756  75.6 NaN
 757  75.7 NaN
 758  75.8 NaN
 759  75.9 NaN
 760  76 NaN
 761  76.1 NaN
 762  76.2 NaN
 763  76.3 0.06880734115839
 764  76.4 NaN
 765  76.5 NaN
 766  76.6 NaN
 767  76.7 NaN
 768  76.8 NaN
 769  76.9 NaN
 770  77 NaN
 771  77.1 NaN
 772  77.2 NaN
 773  77.3 0
 774  77.4 NaN
 775  77.5 NaN
 776  77.6 NaN
 777  77.7 NaN
 778  77.8 NaN
 779  77.9 NaN
 780  78 NaN
 781  78.1 NaN
 782  78.2 NaN
 783  78.3 NaN
 784  78.4 NaN
 785  78.5 NaN
 786  78.6 NaN
 787  78.7 NaN
 788  78.8 NaN
 789  78.9 NaN
 790  79 NaN
 791  79.1 NaN
 792  79.2 NaN
 793  79.3 NaN
 794  79.4 NaN
 795  79.5 NaN
 796  79.6 NaN
 797  79.7 NaN
 798  79.8 NaN
 799  79.9 NaN
 800  80 NaN
 801  80.1 NaN
 802  80.2 NaN
 803  80.3 NaN
 804  80.4 NaN
 805  80.5 NaN
 806  80.6 NaN
 807  80.7 NaN
 808  80.8 NaN
 809  80.9 NaN
 810  81 NaN
 811  81.1 NaN
 812  81.2 NaN
 813  81.3 NaN
 814  81.4 NaN
 815  81.5 NaN
 816  81.6 NaN
 817  81.7 NaN
 818  81.8 NaN
 819  81.9 NaN
 820  82 NaN
 821  82.1 NaN

